Gaussian Processes and Limiting Linear Models

Gaussian processes retain the linear model either as a special case, or in the limit. We show how this relationship can be exploited when the data are at least partially linear. However from the perspective of the Bayesian posterior, the Gaussian processes which encode the linear model either have probability of nearly zero or are otherwise unattainable without the explicit construction of a prior with the limiting linear model in mind. We develop such a prior, and show that its practical benefits extend well beyond the computational and conceptual simplicity of the linear model. For example, linearity can be extracted on a per-dimension basis, or can be combined with treed partition models to yield a highly efficient nonstationary model. Our approach is demonstrated on synthetic and real datasets of varying linearity and dimensionality.

==> cover.txt <==
Dear Professor Stanley Azen,

This manuscript, "Gaussian processes and limiting linear models", 
is work from my recently completed Ph.D. thesis at the University of
California, Santa Cruz.  It presents a computationally efficient
approach for fully Bayesian nonstationary spatial modeling as well as
nonparametric and semiparametric regression.  Results presented on
several simulated and real datasets show the methodology to be both
highly effective and computationally tractable.  We hope that you will
find this work of interest.

Please let me know if you need any additional information from me, or
if you have any trouble with the electronic files.  Thank you for
considering this submission to the Journal of Computational Statistics
and Data Analysis.

Sincerely,
   Robert Gramacy

